Discovering and Interpreting Biased Concepts in Online Communities

Language carries implicit human biases, functioning both as a reflection and a perpetuation of stereotypes that people carry with them. Recently, ML-based NLP methods such as word embeddings have been shown to learn such language biases with striking accuracy. This capability of word embeddings has been successfully exploited as a tool to quantify and study human biases. However, previous studies only consider a predefined set of biased concepts to attest (e.g., whether gender is more or less associated with particular jobs), or just discover biased words without helping to understand their meaning at the conceptual level. As such, these approaches can be either unable to find biased concepts that have not been defined in advance, or the biases they find are difficult to interpret and study. This could make existing approaches unsuitable to discover and interpret biases in online communities, as such communities may carry different biases than those in mainstream culture. This paper improves upon, extends, and evaluates our previous data-driven method to automatically discover and help interpret biased concepts encoded in word embeddings. We apply this approach to study the biased concepts present in the language used in online communities and experimentally show the validity and stability of our method

==> Embeddings TKDE journal (Camera Ready 29.12.21) (Copy arxiv)/guidelines/info.txt <==
https://www.computer.org/publications/author-resources/peer-review/journals#templates


APPENDICES
All supplemental material must be submitted as separate files and must not be included within the same PDF file as the main paper submission.

Types of supplemental material can include: proofs, code, experimental data, short movies, appendices, animations, and audio files relevant to the research community. It is highly encouraged that authors take advantage of this opportunity to discuss and promote their paper as well as promote the research that drives the industry’s community.

LENGTH
Regular paper – 12 double column pages (Submissions may be up to 14 pages in length, subject to MOPC. Longer submissions must be approved by the EIC, up to 18 pages maximum. All regular paper page limits include references and author biographies.)

==> guidelines/info.txt <==
https://www.computer.org/publications/author-resources/peer-review/journals#templates


APPENDICES
All supplemental material must be submitted as separate files and must not be included within the same PDF file as the main paper submission.

Types of supplemental material can include: proofs, code, experimental data, short movies, appendices, animations, and audio files relevant to the research community. It is highly encouraged that authors take advantage of this opportunity to discuss and promote their paper as well as promote the research that drives the industry’s community.

LENGTH
Regular paper – 12 double column pages (Submissions may be up to 14 pages in length, subject to MOPC. Longer submissions must be approved by the EIC, up to 18 pages maximum. All regular paper page limits include references and author biographies.)
